A2Z GameSpec-Bench: How Faithfully Can Coding Agents Generate Games from Game Design Specifications?

Delegating complete application development to coding agents requires preserving the intended design rather than simply producing plausible outputs through naive prompting. Game development provides a demanding testbed, as long-form Game Design Documents (GDDs) describe requirements that must work together across game logic, visual rendering, and player interactions. However, existing game-development benchmarks typically use compact specifications and provide limited support for evaluating interdependent requirements across these aspects in long-form GDDs. We introduce A2Z GameSpec-Bench, a benchmark of 100 long-form GDDs for evaluating end-to-end game development by agents. We measure faithfulness by checking whether the game satisfies the GDD requirements and preserves the relationships among them. Each GDD is turned into a dependency-aware contract that contains rules, constraints, and prerequisite relations. Following game-development practices, we combine source-code inspection with agent-generated test policies for scenario-based replay and adaptive playtesting. The contract remains fixed across agents and revision rounds, while judgments and evidence linked to the same requirements support consistent comparison and failure detection. Our evaluations show that current agents struggle to jointly satisfy interdependent requirements across code implementation and actual play. Requirement-specific feedback improves GDD Fidelity by 10.9% relative to self-revision after two rounds. A2Z GameSpec-Bench assesses end-to-end specification-following ability beyond implementation judgments and provides targeted feedback to support more faithful game development. Code and datasets are available at https://a2z-gamespec-bench.github.io.

==> FONT-NOTICES.txt <==
Urbanist (the original, unmodified TTF files supplied with the project)
Copyright 2021 The Urbanist Project Authors
https://github.com/coreyhu/Urbanist
SIL Open Font License 1.1; see OFL-LICENSE.txt for the license text.

A2ZPDF figure fonts
Derived solely by format conversion from Source Sans Pro, preserving the
original glyph outlines. Custom metrics/encodings were generated for this
project. Derivative font names have been changed to A2ZPDF-source-*.
Original copyright: 2010–2019 Adobe Systems Incorporated, with Reserved Font
Name "Source". Licensed under the SIL Open Font License 1.1; see OFL-LICENSE.txt.
The paper and figures themselves are not subject to the font license.

Latin Modern
The standard Latin Modern Type 1 font programs are loaded from TeX Live;
these font programs are not redistributed inside this source ZIP.
Original copyright 2003, 2009 B. Jackowski and J. M. Nowacki on behalf of
TeX users groups. Released under the GUST Font License:
https://tug.org/fonts/licenses/GUST-FONT-LICENSE.txt
The bundled a2z-exact-lm*.tfm and .enc are newly generated metric/encoding
files used with those standard font programs.


==> OFL-LICENSE.txt <==
Copyright 2010-2024 Adobe (http://www.adobe.com/), with Reserved Font Name 'Source'. All Rights Reserved. Source is a trademark of Adobe in the United States and/or other countries.

This Font Software is licensed under the SIL Open Font License, Version 1.1.

This license is copied below, and is also available with a FAQ at: http://scripts.sil.org/OFL


-----------------------------------------------------------
SIL OPEN FONT LICENSE Version 1.1 - 26 February 2007
-----------------------------------------------------------

PREAMBLE
The goals of the Open Font License (OFL) are to stimulate worldwide
development of collaborative font projects, to support the font creation
efforts of academic and linguistic communities, and to provide a free and
open framework in which fonts may be shared and improved in partnership
with others.

The OFL allows the licensed fonts to be used, studied, modified and
redistributed freely as long as they are not sold by themselves. The
fonts, including any derivative works, can be bundled, embedded, 
redistributed and/or sold with any software provided that any reserved
names are not used by derivative works. The fonts and derivatives,
however, cannot be released under any other type of license. The
requirement for fonts to remain under this license does not apply
to any document created using the fonts or their derivatives.

DEFINITIONS
"Font Software" refers to the set of files released by the Copyright
Holder(s) under this license and clearly marked as such. This may
include source files, build scripts and documentation.

"Reserved Font Name" refers to any names specified as such after the
copyright statement(s).

"Original Version" refers to the collection of Font Software components as
distributed by the Copyright Holder(s).

"Modified Version" refers to any derivative made by adding to, deleting,
or substituting -- in part or in whole -- any of the components of the
Original Version, by changing formats or by porting the Font Software to a
new environment.

"Author" refers to any designer, engineer, programmer, technical
writer or other person who contributed to the Font Software.

PERMISSION & CONDITIONS
Permission is hereby granted, free of charge, to any person obtaining
a copy of the Font Software, to use, study, copy, merge, embed, modify,
redistribute, and sell modified and unmodified copies of the Font
Software, subject to the following conditions:

1) Neither the Font Software nor any of its individual components,
in Original or Modified Versions, may be sold by itself.

2) Original or Modified Versions of the Font Software may be bundled,
redistributed and/or sold with any software, provided that each copy
contains the above copyright notice and this license. These can be
included either as stand-alone text files, human-readable headers or
in the appropriate machine-readable metadata fields within text or
binary files as long as those fields can be easily viewed by the user.

3) No Modified Version of the Font Software may use the Reserved Font
Name(s) unless explicit written permission is granted by the corresponding
Copyright Holder. This restriction only applies to the primary font name as
presented to the users.

4) The name(s) of the Copyright Holder(s) or the Author(s) of the Font
Software shall not be used to promote, endorse or advertise any
Modified Version, except to acknowledge the contribution(s) of the
Copyright Holder(s) and the Author(s) or with their explicit written
permission.

5) The Font Software, modified or unmodified, in part or in whole,
must be distributed entirely under this license, and must not be
distributed under any other license. The requirement for fonts to
remain under this license does not apply to any document created
using the Font Software.

TERMINATION
This license becomes null and void if any of the above conditions are
not met.

DISCLAIMER
THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT. IN NO EVENT SHALL THE
COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM
OTHER DEALINGS IN THE FONT SOFTWARE.


==> README_FONT_SETUP.txt <==
A2Z GameSpec-Bench — pdfLaTeX submission package

Main document: main.tex
Compiler: pdfLaTeX
Bibliography: BibTeX; main.bbl is also supplied.
Overleaf: upload this ZIP as a new project, select main.tex and pdfLaTeX.
Local build: latexmk -pdf main.tex

The paper text, figure/table sources, bibliography, and original image assets
are unchanged from _arXiv__A2Z_GameSpec_Bench_submit.zip.

The original Urbanist TTF files are used directly. Bundled TFM/encoding/map
files make their original glyphs available to pdfLaTeX. Latin Modern Roman
and Mono use the standard TeX Live font outlines with metrics derived from
the original OpenType fonts. Source Sans Pro glyph outlines are bundled in
pdfLaTeX-compatible Type 1 form; their derivative font names start A2ZPDF.
This naming change does not change their appearance.

No font conversion programs or Python packages are needed to compile this
package. Standard LaTeX packages and Latin Modern must be available, as they
are in the tested TeX Live installation. No shell escape is required.

The compiled result has 68 pages, like the XeLaTeX baseline built from the
submitted ZIP. Original font families, logo, images and content are retained.
The two engines can still differ in a few line breaks and fine spacing;
the output is not claimed to be pixel-identical.

00README.json identifies main.tex and pdfLaTeX for arXiv. The completed paper
PDF and build logs are intentionally excluded from the source ZIP.

Validation: clean pdfLaTeX/BibTeX build on local TeX Live 2026. This is not an
arXiv-server build test and does not establish the cause of an HTTP 503 error.

Font copyright notices and licenses: see FONT-NOTICES.txt and OFL-LICENSE.txt.


==> assets/urbanist/README.txt <==
Use the original company's Urbanist files in this directory.
Required: Urbanist-Regular.ttf, Urbanist-Bold.ttf, Urbanist-Italic.ttf,
and Urbanist-BoldItalic.ttf. See README_FONT_SETUP.md in the project root.
The offline ZIP builder copies these files from your own original template ZIP.


==> data/appendix/req_count_naive_vs_contract5.dat <==
idx small_naive_lo small_naive_hi small_naive_mean small_contract_lo small_contract_hi small_contract_mean small_runs large_naive_lo large_naive_hi large_naive_mean large_contract_lo large_contract_hi large_contract_mean large_runs
1 83 130 109.8 1 4 3.0 5 114 209 165.4 2 2 2.0 3
2 191 290 263.2 5 5 5.0 3 363 372 368.4 2 3 2.8 5
3 76 100 91.8 5 5 5.0 3 161 484 326.4 6 6 6.0 3
4 112 245 178.0 5 5 5.0 3 122 509 268.4 10 11 10.3 3
5 87 253 137.0 5 6 5.7 3 183 296 229.8 10 12 11.3 3
6 189 242 215.6 6 7 6.3 3 156 316 240.4 9 13 12.0 5
7 85 171 124.8 6 8 7.2 5 152 332 250.6 14 15 14.3 3
8 104 176 136.8 7 12 9.4 5 148 223 193.0 15 15 15.0 3
9 180 261 221.8 10 10 10.0 3 114 304 235.2 16 18 17.3 3
10 105 171 140.0 10 10 10.0 3 276 588 349.6 18 18 18.0 3
11 42 449 191.2 10 10 10.0 3 208 323 261.4 18 19 18.7 3
12 88 254 164.6 9 12 10.4 5 223 280 251.4 17 20 18.7 3
13 105 141 125.8 11 12 11.7 3 203 500 329.2 18 22 20.3 3
14 233 281 261.0 7 20 12.2 5 247 358 303.2 20 21 20.3 3
15 146 226 181.0 12 14 13.3 3 127 236 164.2 16 29 20.8 5
16 80 235 162.8 13 14 13.7 3 144 242 191.0 17 27 22.2 5
17 143 220 171.6 13 14 13.7 3 215 257 240.4 22 24 23.0 3
18 117 275 208.8 9 15 13.8 5 153 295 196.4 23 23 23.0 3
19 158 284 206.0 14 14 14.0 3 176 285 226.2 22 25 23.7 3
20 202 259 234.4 14 14 14.0 3 154 359 261.4 25 26 25.3 3
21 118 294 231.4 14 14 14.0 3 152 298 216.2 23 30 25.6 5
22 235 348 314.8 11 18 14.8 5 200 294 236.6 23 28 26.3 3
23 119 174 154.6 11 18 14.8 5 309 617 463.8 26 29 27.7 3
24 132 231 200.2 16 16 16.0 3 158 377 281.6 30 34 31.7 3
25 175 308 209.2 15 17 16.0 3 256 371 305.2 26 37 32.0 5
26 134 312 223.0 13 18 16.2 5 346 585 526.8 29 35 32.3 3
27 221 299 260.0 16 17 16.3 3 125 179 160.2 32 33 32.7 3
28 123 205 159.4 16 17 16.3 3 355 821 653.8 31 37 34.3 3
29 238 404 280.4 16 17 16.7 3 105 227 163.4 33 36 34.7 3
30 301 347 323.0 15 20 17.2 4 130 266 198.4 32 37 34.7 3
31 154 223 181.4 15 20 18.6 5 272 364 327.6 35 35 35.0 3
32 207 276 232.2 19 19 19.0 3 152 487 332.6 31 44 36.6 5
33 154 223 194.4 20 21 20.3 3 153 426 256.8 33 42 37.8 5
34 130 204 179.6 17 26 20.4 5 141 261 197.8 36 41 38.0 3
35 109 347 195.8 19 24 20.4 5 156 404 240.6 37 40 38.0 3
36 115 307 200.2 18 24 20.6 5 137 359 242.8 38 42 39.3 3
37 161 333 270.2 22 22 22.0 3 166 440 301.8 37 44 40.3 3
38 123 194 159.4 23 24 23.3 3 198 296 229.4 40 46 43.0 3
39 244 368 299.8 24 24 24.0 3 150 259 187.4 47 54 50.0 3
40 190 364 274.2 24 24 24.0 3 131 474 270.2 52 59 54.7 3
41 158 289 214.4 24 27 25.0 3 207 409 276.6 54 56 55.0 3
42 174 306 220.0 25 27 25.7 3 273 391 326.2 54 57 56.0 3
43 182 322 273.0 28 29 28.7 3 161 257 211.4 59 62 60.3 3
44 207 305 250.2 29 30 29.3 3 203 524 305.8 66 68 67.0 3
45 144 273 202.6 28 33 29.7 3 223 472 370.4 64 73 69.0 3
46 177 253 223.2 30 32 30.7 3 156 635 330.0 61 75 70.3 3
47 107 249 183.0 33 34 33.3 3 225 472 371.6 47 110 77.2 4
48 113 322 215.0 37 37 37.0 3 109 301 204.6 84 92 88.0 3
49 172 355 276.4 38 42 40.7 3 154 246 215.8 91 115 103.6 5
50 228 357 296.6 38 44 41.0 3 274 371 320.0 162 172 167.0 3


==> data/appendix/weight_delta_typeA2.dat <==
x delta_milli group small
1 -46.3 1 0
2 -22.9 1 0
3 -17.9 1 0
4 -17.7 1 0
5 -15.9 1 1
6 -10.2 1 1
7 -7.1 1 0
8 -6.9 1 1
9 -5.5 1 1
10 -5.1 1 0
11 -4.9 1 0
12 0.4 1 0
13 0.6 1 0
14 3.9 1 0
15 4.3 1 0
16 9.8 1 0
17 10.0 1 0
18 19.0 1 0
21 -16.3 0 1
22 -14.5 0 1
23 -12.0 0 1
24 -8.4 0 1
25 -5.6 0 1
26 -2.3 0 0
27 0.0 0 1
28 0.0 0 1
29 0.0 0 1
30 0.0 0 1
31 6.2 0 1
32 17.5 0 1
33 30.7 0 1
34 31.0 0 0
35 33.1 0 1
36 49.5 0 1


==> data/contract_stats.csv <==
index,corpus,spec,cv_naive,cv_contract,overlap_naive,overlap_contract,coverage_naive,coverage_contract
1,small,beat_bistro,0.2533,0.1162,0.4143,1.0000,0.6429,0.5714
2,small,bin_bit,0.1726,0.0267,0.8526,0.9583,0.9263,0.8070
3,small,blackout_dispatch,0.1556,0.0619,0.9167,0.9858,0.9583,0.9722
4,small,blink_count,0.0326,0.0000,0.9091,1.0000,0.9394,0.9697
5,small,bloom_or_weed,0.2602,0.0939,0.7867,1.0000,0.8933,1.0000
6,small,centerline,0.2388,0.0000,0.1925,1.0000,0.3786,0.7143
7,small,chalk_escape,0.2738,0.0415,0.6432,1.0000,0.8216,0.9730
8,small,chord_snap,0.1061,0.0342,0.8845,0.9911,0.8787,0.7943
9,small,clue_lock,0.1103,0.1277,0.9006,1.0000,0.9184,0.8367
10,small,color_flood,0.1203,0.0162,1.0000,1.0000,1.0000,0.8852
11,small,crate_corner,0.1607,0.0442,1.0000,1.0000,1.0000,1.0000
12,small,cursor_pursuit,0.1585,0.0847,0.9594,0.9506,0.9775,0.8839
13,small,echo_three,0.1174,0.1466,0.4343,0.9722,0.4960,0.9467
14,small,equal_slice,0.1209,0.0262,0.9396,0.9833,0.9650,0.9917
15,small,greedy_die,0.2142,0.0172,0.2797,0.9545,0.3565,0.9203
16,small,half_beat_bell,0.0874,0.0758,0.9319,1.0000,0.9643,0.8929
17,small,hidden_spot,0.0934,0.0340,0.9688,0.9077,0.9822,0.9037
18,small,key_under_cups,0.2140,0.1683,0.4840,0.8582,0.6723,0.9291
19,small,last_match,0.2284,0.1326,0.5975,1.0000,0.7500,0.8333
20,small,lighthouse_mirrors,0.1785,0.0513,1.0000,1.0000,1.0000,1.0000
21,small,magnet_dock,0.2133,0.0000,0.1620,1.0000,0.3533,0.9000
22,small,mini_nonogram,0.1579,0.0742,1.0000,1.0000,1.0000,0.9600
23,small,mobile_balance,0.0728,0.0238,0.5371,1.0000,0.7294,1.0000
24,small,no_response_test,0.1885,0.0480,0.9875,1.0000,0.9938,0.8438
25,small,odd_even_flash,0.0771,0.2283,1.0000,0.9231,1.0000,0.8333
26,small,odd_patch,0.3131,0.0421,0.6119,1.0000,0.7500,1.0000
27,small,one_fold_letter,0.0244,0.0269,1.0000,1.0000,1.0000,1.0000
28,small,one_segment_equation,0.1291,0.1656,0.4548,1.0000,0.5755,0.8571
29,small,ooga_ooga_tower,0.0797,0.0000,1.0000,1.0000,1.0000,0.7143
30,small,orbit,0.2939,0.1194,0.4152,0.9519,0.6214,0.9643
31,small,ozone_dash,0.1765,0.0464,0.6714,0.9733,0.8357,0.8690
32,small,pancake_prefix,0.0555,0.0218,0.6723,1.0000,0.7421,0.3947
33,small,peg_garden,0.2671,0.0292,0.9112,0.9744,0.9529,0.7451
34,small,pocket_curling,0.0468,0.0000,1.0000,1.0000,1.0000,0.9412
35,small,reaction_test,0.0843,0.0257,1.0000,0.9394,1.0000,0.9394
36,small,rooftop_rumble,0.1061,0.1529,1.0000,1.0000,1.0000,0.8571
37,small,safe_dial,0.2277,0.0554,0.8799,0.9459,0.8642,0.6604
38,small,same_or_shift,0.2141,0.0364,0.3333,0.9556,0.6000,0.9556
39,small,shadow_pair,0.2376,0.1405,0.9072,0.9707,0.9536,0.9758
40,small,stamp_register,0.0898,0.0751,0.7308,0.9883,0.8063,0.8854
41,small,still_cursor,0.1053,0.0468,0.9789,0.9825,0.9895,0.9825
42,small,three_letter_delivery,0.0491,0.0544,0.9667,0.9259,0.9833,0.7222
43,small,three_switches,0.3219,0.0317,0.9923,1.0000,0.9962,0.9808
44,small,tile_merge,0.1628,0.1173,0.5269,0.9605,0.6538,0.9551
45,small,tiny_moving_van,0.1586,0.2977,0.5714,1.0000,0.6000,0.7000
46,small,traces_left,0.1202,0.0697,1.0000,0.9697,1.0000,0.9028
47,small,untangled_cords,0.0976,0.0282,0.8428,1.0000,0.8745,0.9804
48,small,warm_ascent,0.1460,0.3082,0.7186,0.8333,0.8556,0.8148
49,small,wheel_steps,0.2564,0.0412,0.9775,0.9847,0.9888,0.9700
50,small,whisper_compass,0.2280,0.0445,0.7937,0.9733,0.8727,0.8970
51,big,abyssal_chain,0.2798,0.2765,0.3467,0.9833,0.4558,0.9225
52,big,afterglow,0.3417,0.0425,0.3175,0.5357,0.3018,0.7544
53,big,afterglow_network,0.1957,0.1842,0.6887,0.9426,0.6314,0.7647
54,big,alias_alchemy_shop,0.0481,0.0859,0.9892,0.9254,0.9946,0.9279
55,big,anomaly_factory,0.2631,0.1206,0.3160,0.9715,0.6069,0.7931
56,big,ashen_citadel,0.1084,0.0314,0.8298,0.9567,0.8969,0.9427
57,big,backwalker_camp,0.2341,0.0194,0.8699,0.9140,0.9152,0.8990
58,big,beat_reroute,0.1138,0.0415,0.8697,0.9288,0.9171,0.8780
59,big,beatstorm,0.2315,0.1935,0.1429,1.0000,0.4000,1.0000
60,big,borrowed_faces_2d,0.3955,0.0432,0.6306,0.9820,0.7579,0.9561
61,big,chameleon_slide,0.0667,0.1871,0.3102,0.9596,0.4800,0.9048
62,big,chroma_bastion,0.2224,0.0475,0.0131,0.9422,0.1281,0.8750
63,big,chromashade,0.2359,0.0731,0.5705,0.9619,0.5300,0.8583
64,big,cloud_cast,0.0943,0.3370,0.4891,0.9855,0.4625,0.9514
65,big,cold_case_archive,0.1240,0.1696,0.8198,0.9673,0.9080,0.8000
66,big,dh001_echo_gate_guild,0.2495,0.1401,0.5102,0.9721,0.7216,0.9216
67,big,fable_knot,0.0089,0.0000,0.9287,0.8278,0.9529,0.3039
68,big,fogfall_delivery,0.2243,0.0488,1.0000,1.0000,1.0000,1.0000
69,big,four_of_the_depths,0.0832,0.6642,nan,nan,nan,nan
70,big,gateline_2d,0.2105,0.1695,nan,0.1111,0.0000,0.0741
71,big,golem_workshop,0.1361,0.1124,0.5739,0.9667,0.4762,0.9365
72,big,grand_atelier_2d,0.2213,0.0238,0.2222,0.9410,0.0563,0.9249
73,big,harukaze_student_council_casebook,0.1367,0.0118,1.0000,1.0000,1.0000,0.7051
74,big,hell_casino,0.1312,0.0975,0.3598,0.6842,0.6123,0.4615
75,big,last_announcement,0.2045,0.0199,0.4754,0.9756,0.6678,0.9153
76,big,last_catch,0.1077,0.0233,0.8688,0.9689,0.8756,0.9370
77,big,linkbound,0.1931,0.1209,0.6063,1.0000,0.6960,0.3600
78,big,magma_arc,0.2422,0.2630,0.5186,0.9231,0.5806,0.3333
79,big,neon_spray,0.2309,0.2111,0.6571,0.9216,0.7800,0.7833
80,big,night_shift_rx,0.2642,0.0410,0.1429,0.8889,0.1500,0.3542
81,big,pixel_pennant,0.3750,0.1040,0.4470,0.8783,0.5465,0.8709
82,big,rainbow_hoof,0.4425,0.0164,0.4191,1.0000,0.5644,0.9307
83,big,rainwright,0.1673,0.1418,0.6000,0.9259,0.4000,0.9630
84,big,reef_bistro,0.1833,0.0640,0.2951,1.0000,0.2200,1.0000
85,big,rhythm_of_response,0.1572,0.1010,0.6635,0.9683,0.7929,0.7262
86,big,seamline,0.1212,0.0956,0.7709,0.9643,0.8316,0.9591
87,big,siege_deck_2d,0.3685,0.1265,0.7627,0.9691,0.7938,0.9744
88,big,snowfall_draw,0.2363,0.0076,0.9206,0.9596,0.9579,0.8509
89,big,ssitgim,0.2880,0.0504,0.2113,0.9812,0.4438,0.9589
90,big,strata_keepers,0.0936,0.1457,0.2874,1.0000,0.1644,0.9333
91,big,the_librarians_hook,0.3699,0.0408,0.9897,0.9825,0.9949,0.9658
92,big,todays_best_spot,0.2744,0.0687,0.0000,1.0000,0.0375,1.0000
93,big,toybox_rider,0.1469,0.0807,0.7699,1.0000,0.7707,0.9756
94,big,turning_keep,0.3480,0.0000,0.2091,1.0000,0.4743,0.0857
95,big,u001_toyfit,0.1511,0.0849,0.9000,1.0000,0.9500,1.0000
96,big,u003_acting_human_again,0.1312,0.1440,0.8077,1.0000,0.8769,0.9231
97,big,wham_bam_logistics,0.3037,0.0215,0.9106,0.9727,0.9451,0.8525
98,big,whispers_of_the_wild,0.2006,0.0527,0.3044,1.0000,0.1550,0.9500
99,big,wind_winter_camp,0.1896,0.0534,0.1429,1.0000,0.4000,0.2857
100,big,xl001_edens_debt,0.1897,0.0452,0.8036,0.9688,0.8616,0.5753

